Real-scale Smoothed Particle Hydrodynamics Tsunami Runup Modelling, with application to 3-D tsunami urban flows in Cilacap, South Java, Indonesia

The risk posed by tsunami waves is currently modelled over bare-earth representations by tsunami models. The complex flows around buildings and structures are crucial to represent the true state of the tsunami wave elevation, speed and forces exerted on buildings. Such 3D simulations have been unachievable for real scale modelling at a reasonable computational cost. We present here for the first time the use of Smoothed Particle Hydrodynamics (SPH) for tsunami simulation in a real setting of large scale (around 1 km). Our illustration is for Cilacap, Indonesia as constitutes a blueprint for future scenarios in South Java. SPH allows for the efficient modelling of shocks and complex interations of the flows with the structures. We also offer a range of test cases of increasing complexity and realism to tune and validate such realistic simulations, including the well known simplified beach of Seaside, Oregon at scale 1:50. We are able to reproduce realistic wave heights, velocities and even observed eddies. We provide guidance and discuss the various choices in terms of flow parametrisations, boundary conditions, and the trade-off of fidelity. computational cost. As a result, Probabilistic Tsunami Risk Assessments (PTRA) will become possible by making use a of combination of regional modelling of tsunamis with depth-average models (generation and propagation) as well as coastal modelling using SPH.

==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



